Coercivity by Design: A Unified Approach to Parabolic Variational Formulations

Stable discretizations of inf-sup stable problems generally require compatible trial and test spaces, whereas coercive formulations preserve stability on every conforming Galerkin subspace. We present a unified framework based on the polar decomposition directly on the operator level that systematically constructs coercive formulations and connects existing approaches for parabolic problems. For the heat equation, it yields a test transformation acting jointly in space and time and a symmetric bilinear form coercive in the full energy norm. Since the exact transformation is computationally impractical, we approximate it by the sum of the identity and the modified Hilbert transform. We prove energy error estimates for tensor-product finite element discretizations and demonstrate convergence numerically.

==> simulations/heat/singular/results_pol1.csv <==
polOrder,refinement,nt,nx,ny,dofsT,dofsX,dofsQ,errorL2,errorL2H1,errorH12L2,errorEnergy,eocL2,eocL2H1,eocH12L2,eocEnergy,gmresIter,elapsedTime,elapsedTimeNorm,relresBPX,bpxSide,spatialSolver,gmresRestarts
1,0,2,2,2,3,9,27,0.17322395089739165,1.0739616622145423,0.2464090712019712,1.1018670892068791,,,,,2,0.04452423000475392,0.020076535001862794,3.996901818107245e-16,left,ngsolve,0
1,1,4,4,4,5,25,125,0.052806781195077764,0.5714890311180664,0.10985818698569515,0.5819523467914277,1.713843308205749,0.9101447801512418,1.165412979745359,0.92097728393583,8,0.04801575199235231,0.019584437992307357,6.610527804445544e-16,left,ngsolve,0
1,2,8,8,8,9,81,729,0.01594158744730307,0.29210476332206514,0.0653781896031951,0.299331756469692,1.727927906890836,0.9682399240827663,0.748761055149512,0.959155678560665,16,0.07386999299342278,0.02176655500079505,4.6309896643889965e-15,left,ngsolve,0
1,3,16,16,16,17,289,4913,0.005923092317604733,0.14689426528423785,0.04466444982504603,0.15353448554500745,1.4283728212723754,0.9917078097010159,0.5496824367949501,0.9631826069560564,21,0.21680138200463261,0.03175041500071529,2.0225527317999994e-11,left,ngsolve,0
1,4,32,32,32,33,1089,35937,0.0027544844624282786,0.07362444846078431,0.031688641386100974,0.08015440976048414,1.104568247291085,0.9965212480305293,0.49516118382599755,0.9377089385442784,25,1.4844288859894732,0.04842912498861551,5.034646381807944e-11,left,ngsolve,0
1,5,64,64,64,65,4225,274625,0.0014192414764166226,0.03688256511792825,0.022686504759630584,0.04330128298199672,0.9566622477324684,0.9972459252184483,0.48213145264207363,0.8883721221395814,29,6.875970618988504,0.099363215995254,4.763284821182182e-11,left,ngsolve,0
1,6,128,128,128,129,16641,2146689,0.0007498924210556626,0.018476743052566916,0.016228613424649117,0.02459182643719822,0.9203645294673385,0.997228524919533,0.4832946134661873,0.8162308834668315,34,68.68570753499807,0.457663250999758,3.4762147192564077e-12,left,ngsolve,0
1,7,256,256,256,257,66049,16974593,0.0003969326865963367,0.00925678078760033,0.011571782829720873,0.01481870940426019,0.9177892723989212,0.9971280086448062,0.487928587805847,0.7307590825449991,37,417.26113754299877,3.5555684999999357,5.9621854638604955e-12,left,pardiso,0
1,8,512,512,512,513,263169,135005697,0.00020937874379392622,0.004637856613353383,0.008227855759496897,0.009444962909673704,0.9227793834422622,0.9970523400151653,0.49202274558094755,0.6498027691802326,39,4168.586802603997,27.064383231001557,2.1776322984567736e-11,left,pardiso,0


==> simulations/heat/singular/results_pol1_parabolic.csv <==
polOrder,refinement,nt,nx,ny,dofsT,dofsX,dofsQ,errorL2,errorL2H1,errorH12L2,errorEnergy,eocL2,eocL2H1,eocH12L2,eocEnergy,gmresIter,elapsedTime,elapsedTimeNorm,relresBPX,bpxSide,spatialSolver,gmresRestarts
1,0,4,2,2,5,9,45,0.17323480435823027,1.0658224104477985,0.23494747947286038,1.0914108890438126,,,,,4,0.050639794004382566,0.021881540000322275,3.163407895332096e-16,left,ngsolve,0
1,1,16,4,4,17,25,425,0.050547760792504955,0.5646359930252635,0.07776519005649711,0.5699659896907433,1.777009720064247,0.9165740710625344,1.595141877645039,0.9372466024778796,25,0.08938018100161571,0.021329198993043974,2.5882389416345885e-12,left,ngsolve,0
1,2,64,8,8,65,81,5265,0.013015499355914825,0.2886525127847985,0.027958603960520485,0.2900033735534804,1.9574165202138143,0.9679873127068243,1.4758321824440919,0.9748061521904818,33,0.21015545699629,0.027964070992311463,5.955416445005483e-12,left,ngsolve,0
1,3,256,16,16,257,289,74273,0.003281401175911599,0.14512762461864057,0.012278843265326656,0.14564613767410212,1.987846773559927,0.9920116260610062,1.1871176680334055,0.9936022391418642,38,4.0223961550073,0.04401206600596197,5.497014289301959e-11,left,ngsolve,0
1,4,1024,32,32,1025,1089,1116225,0.0008231104236378472,0.07266360279141833,0.005927683904443363,0.0729049834174593,1.9951540927339109,0.9980173542824679,1.0506342346361532,0.9983781053880874,40,35.493655772996135,0.18164981799782254,1.653516683707098e-11,left,ngsolve,0
1,5,4096,64,64,4097,4225,17309825,0.00020621315588700254,0.03634417656707412,0.0029395789574640186,0.03646286185676907,1.9969496110834495,0.9995086795105785,1.011858988152141,0.9995896348157403,42,572.9126482309948,2.891112333993078,2.0943504073202945e-11,left,pardiso,0


==> simulations/heat/smooth/results_pol1.csv <==
polOrder,refinement,nt,nx,ny,dofsT,dofsX,dofsQ,errorL2,errorL2H1,errorH12L2,errorEnergy,eocL2,eocL2H1,eocH12L2,eocEnergy,gmresIter,elapsedTime,elapsedTimeNorm,relresBPX,bpxSide,spatialSolver,gmresRestarts
1,0,2,2,2,3,9,27,0.17467425968575687,1.0736367169277075,0.28236826985559127,1.110147575665752,,,,,2,0.07793639900046401,0.040175389003707096,1.8545559696727823e-16,left,ngsolve,0
1,1,4,4,4,5,25,125,0.05231261322405933,0.5658252735514135,0.08902607880919804,0.5727860707957845,1.7394362804612462,0.9240773919970916,1.6652780616772518,0.9546831574484135,8,0.10164564299338963,0.04183904999808874,1.1624333937455045e-15,left,ngsolve,0
1,2,8,8,8,9,81,729,0.01356179176456961,0.2887971764639429,0.02535043108399825,0.2899076637305235,1.947611042321789,0.9702999813751587,1.8122177326680635,0.9824029374323082,16,0.16202666600293014,0.03950858699681703,4.777254923842501e-15,left,ngsolve,0
1,3,16,16,16,17,289,4913,0.003418851802428324,0.14514363109961176,0.0074283235644873,0.1453335943261533,1.9879640053931118,0.9925753693177791,1.7709017174916502,0.9962252465510322,21,0.26672918000258505,0.0428893100033747,3.93515741205927e-11,left,ngsolve,0
1,4,32,32,32,33,1089,35937,0.0008562859626960775,0.07266530414687826,0.0022940636041678284,0.07270150723732136,1.9973473070476246,0.9981426848138273,1.6951312664402747,0.9993110457862198,29,14.490126482996857,0.07470385600754526,1.4155517148814854e-12,left,ngsolve,0
1,5,64,64,64,65,4225,274625,0.00021414965809672714,0.036344350484516445,0.0007445394367689307,0.03635197589009812,1.999473301331913,0.999535554874327,1.6234852187944666,0.9999514910938421,35,24.313560351001797,0.14626213700103108,3.1962964528076465e-12,left,ngsolve,0
1,6,128,128,128,129,16641,2146689,5.354015154074282e-05,0.018173637929315287,0.000250575724529778,0.0181753652997559,1.99992624635831,0.9998838814608563,1.5711016126144164,1.0000494224944374,33,78.73881889999029,0.5310971869912464,1.1817648151081363e-11,left,ngsolve,0
1,7,256,256,256,257,66049,16974593,1.3384963090321429e-05,0.009087001810835837,8.625521749284064e-05,0.009087411175504195,2.0000080617240075,0.9999709701908264,1.538563023168463,1.0000430979599375,36,515.5324064879969,3.5404427730099997,5.887904131843206e-12,left,pardiso,0
1,8,512,512,512,513,263169,135005697,3.346206763374813e-06,0.004543523761352767,3.0075200876029267e-05,0.0045436232994918195,2.0000146627708086,0.9999927425873549,1.52003735324031,1.0000261280000984,37,4552.8727557480015,30.805127343002823,2.2210814628193513e-11,left,pardiso,0


==> simulations/heat/smooth/results_pol2.csv <==
polOrder,refinement,nt,nx,ny,dofsT,dofsX,dofsQ,errorL2,errorL2H1,errorH12L2,errorEnergy,eocL2,eocL2H1,eocH12L2,eocEnergy,gmresIter,elapsedTime,elapsedTimeNorm,relresBPX,bpxSide,spatialSolver,gmresRestarts
2,0,2,2,2,5,25,125,0.02371282993999211,0.33009240152970537,0.04216935962532237,0.3327750718411131,,,,,16,0.14042728499043733,0.0389813649962889,4.2275392392500347e-16,left,ngsolve,0
2,1,4,4,4,9,81,729,0.0035240760914532106,0.08742457750306051,0.007073560029915076,0.08771027307610806,2.7503508671997543,1.9167591052880282,2.575686720930387,1.9237296318290253,23,0.23847935200319625,0.025875605992041528,2.819944901591393e-13,left,ngsolve,0
2,2,8,8,8,17,289,4913,0.00046992833884129806,0.02257863626672603,0.0011656729847995882,0.022608706490478563,2.9067323984782574,1.9530805678174903,2.6012733723166535,1.9558673747012236,25,0.41915965400403365,0.05309850600315258,4.439988439427744e-13,left,ngsolve,0
2,3,16,16,16,33,1089,35937,6.0194224225308114e-05,0.005693188781048056,0.0002043377276398513,0.0056968546061478935,2.964743802691395,1.9876495068949105,2.5121356110069537,1.9886409620423824,31,4.702467530005379,0.09710433200234547,1.166100746645465e-12,left,ngsolve,0
2,4,32,32,32,65,4225,274625,7.605698221593874e-06,0.0014263699393106905,3.68044577385158e-05,0.0014268446908751523,2.984472461652717,1.996888735343684,2.473003178333605,1.9973372775810136,41,13.529512930006604,0.13032940799894277,3.108215964618188e-12,left,ngsolve,0
2,5,64,64,64,129,16641,2146689,9.556234942445248e-07,0.0003567843578548128,6.622150995165986e-06,0.0003568458082893421,2.9925664685786466,1.9992239325561236,2.4745087035313693,1.9994555779638057,49,105.83678836199397,0.7434335829893826,1.2701871933458018e-12,left,ngsolve,0
2,6,128,128,128,257,66049,16974593,1.1975102442780133e-07,8.920805105533581e-05,1.1836948205421587e-06,8.921590388781352e-05,2.996404325489787,1.9998065411609265,2.4840027325877068,1.9999280086612299,54,795.325639319999,6.964250421006,2.7063369370508997e-12,left,pardiso,0
2,7,256,256,256,513,263169,135005697,1.4986774713857512e-08,2.2302759032645738e-05,2.105311542513429e-07,2.2303752685034227e-05,2.998276156660343,1.9999517254199195,2.491191530980743,2.000014443009795,57,7247.027445561995,47.75833629700355,7.624146601782782e-12,left,pardiso,0


==> simulations/heat/smooth/results_pol3.csv <==
polOrder,refinement,nt,nx,ny,dofsT,dofsX,dofsQ,errorL2,errorL2H1,errorH12L2,errorEnergy,eocL2,eocL2H1,eocH12L2,eocEnergy,gmresIter,elapsedTime,elapsedTimeNorm,relresBPX,bpxSide,spatialSolver,gmresRestarts
3,0,2,2,2,7,49,343,0.003940922299075208,0.07146998895169465,0.0066813119343499035,0.07178160801987819,,,,,23,0.28381462399556767,0.084638089989312,7.858194709437515e-13,left,ngsolve,0
3,1,4,4,4,13,169,2197,0.00025011318332079897,0.00913826842574249,0.00044924754703531413,0.009149304518893191,3.9778802967037445,2.9673448395233732,3.894548884853554,2.971880255402798,24,0.26386791600089055,0.04766008899605367,4.3729611495703257e-13,left,ngsolve,0
3,2,8,8,8,25,625,15625,1.5342866089320944e-05,0.001149526664345779,3.056186458707536e-05,0.0011499328587395753,4.026941190636667,2.9908808895113435,3.877706156046945,2.992112452788182,29,2.024227608999354,0.05801960399548989,1.3579846198001796e-13,left,ngsolve,0
3,3,16,16,16,49,2401,117649,9.527766041867276e-07,0.00014385008245153415,2.224407008464785e-06,0.00014386727983753804,4.009286209488004,2.9984019779951607,3.7802398723566037,2.9987392107472,41,5.587384655998903,0.09353908199409489,9.199608991905815e-13,left,ngsolve,0
3,4,32,32,32,97,9409,912673,5.944561698412801e-08,1.7985659200157373e-05,1.7247154878692485e-07,1.7986486129851672e-05,4.002495640776785,2.999647105603282,3.688990490684241,2.9997532410670678,56,66.01615185200353,0.3720680320111569,1.3082474830513386e-12,left,ngsolve,0
3,5,64,64,64,193,37249,7189057,3.713721008347434e-09,2.248340240204016e-06,1.4069401167582579e-08,2.248384260701419e-06,4.000633099161446,2.9999147577694827,3.6157255620572557,2.999952840872366,68,375.4750213849911,3.2171405929984758,1.6345021108534978e-12,left,pardiso,0
3,6,128,128,128,385,148225,57066625,2.3208482439593882e-10,2.8104664491566135e-07,1.1884552443651356e-09,2.810491577006017e-07,4.00014134183825,2.9999788769046214,3.565401445361103,2.999994224504714,76,3416.821118217995,27.11235069099348,3.0093526448979643e-12,left,pardiso,0
3,7,256,256,256,769,591361,454756609,1.4515880557813206e-11,3.513095898676818e-08,1.0254709255863357e-10,3.5131108653673034e-08,3.99894819451697,2.999994728227197,3.5347290804859046,3.0000014807950746,81,30753.654917702996,241.64300919900415,8.94202835488948e-12,left,pardiso,0


==> simulations/heat/smooth/results_pol5.csv <==
polOrder,refinement,nt,nx,ny,dofsT,dofsX,dofsQ,errorL2,errorL2H1,errorH12L2,errorEnergy,eocL2,eocL2H1,eocH12L2,eocEnergy,gmresIter,elapsedTime,elapsedTimeNorm,relresBPX,bpxSide,spatialSolver,gmresRestarts
5,0,2,2,2,11,121,1331,6.26830775598467e-05,0.001727495373093492,0.00010104694851993067,0.0017304481355604427,,,,,22,0.47646877299121115,0.1189321639976697,2.4345874213523397e-13,left,ngsolve,0
5,1,4,4,4,21,441,9261,1.0028412599669434e-06,5.56858223236157e-05,1.6352600356716101e-06,5.5709827528377445e-05,5.965910849230525,4.955227973844784,5.949361876377188,4.9570700423574445,25,2.966021193002234,0.177304554003058,2.5287102857676936e-13,left,ngsolve,0
5,2,8,8,8,41,1681,68921,1.566432431050146e-08,1.7532452749276956e-06,2.6089376607586557e-08,1.753439377232091e-06,6.0004669095979635,4.989210317445626,5.969913786023204,4.989672392214983,37,5.907973246998154,0.12919201899785548,6.170307103093446e-13,left,ngsolve,0
5,3,16,16,16,81,6561,531441,2.4457759548412253e-10,5.4876510683818365e-08,4.2401076783039886e-10,5.487814874758866e-08,6.001046477432462,4.997695278824669,5.943217759120038,4.997811927377497,60,43.125749843995436,0.2659130039974116,1.6185829206786508e-12,left,ngsolve,0


==> simulations/ode/big_convergence_study_ode_hybrid_singular/results_p1.csv <==
mu,polDeg,ref,nt,L2err,Xerr,Gbpx,Gsymm,L2eoc,Xeoc,relresBPX,relresSym,bpxSide,gmresRestarts,relresSymOriginal,errorSolution
0.1,1,0,2,0.09935958144121332,0.2634229102744058,2,2,,,3.8947913250525966e-16,2.1826831862455435e-16,left,0,2.1772545402485215e-16,symmetricInverseSquareRoot
0.1,1,1,4,0.05258768616227641,0.1870289627123238,4,4,0.9179340759284522,0.49411912574718914,3.9028782439801765e-16,1.0638379216999002e-16,left,0,2.4259571493661593e-16,symmetricInverseSquareRoot
0.1,1,2,8,0.027656552601480436,0.13247138859984936,8,8,0.9271036849179514,0.49758090104944,3.1717339462607797e-16,2.900512410701229e-16,left,0,4.85930159329456e-16,symmetricInverseSquareRoot
0.1,1,3,16,0.014489618947141979,0.09375659371863232,16,16,0.9326016803610877,0.4986887364357552,5.678715432157517e-16,3.3417709059879475e-16,left,0,6.821587979417507e-16,symmetricInverseSquareRoot
0.1,1,4,32,0.007563798190476366,0.06632920922895541,29,24,0.9378368785147667,0.49927582970280426,5.764424945452535e-14,7.097600268785852e-13,left,0,2.4845217590013457e-12,symmetricInverseSquareRoot
0.1,1,5,64,0.003935491755835097,0.04691410888794648,34,26,0.9425669536297292,0.4996224640725122,6.879918341041547e-14,4.52399825636623e-13,left,0,2.1642863124768593e-12,symmetricInverseSquareRoot
0.1,1,6,128,0.0020417786444578393,0.033176987760676735,35,25,0.946717449999751,0.49983895663869415,7.030955504071083e-14,7.1324930679951e-13,left,0,4.546664933104237e-12,symmetricInverseSquareRoot
0.1,1,7,256,0.0010566387778191252,0.023459590596224312,35,25,0.9503442059014691,0.5000050691105474,1.7464424151057258e-13,4.3518076214655574e-13,left,0,3.730580610752745e-12,symmetricInverseSquareRoot
0.1,1,8,512,0.000545616004237595,0.016589189964247884,35,24,0.9535243939256683,0.4999343940051328,3.697808558894941e-13,6.764013615616265e-13,left,0,7.780747751180446e-12,symmetricInverseSquareRoot
0.1,1,9,1024,0.0002811922583458192,0.011730615189236189,35,24,0.9563290873692344,0.49996476778832066,7.736048584007925e-13,4.4415443932019253e-13,left,0,6.91753815821105e-12,symmetricInverseSquareRoot
0.1,1,10,2048,0.00014466729284842093,0.008294905823795152,41,23,0.9588180887881851,0.4999811679281478,9.64276334978599e-14,7.022111151421447e-13,left,0,1.48646352258459e-11,symmetricInverseSquareRoot
0.1,1,11,4096,7.431361018205155e-05,0.00586542491241845,200,23,0.9610404237944105,0.4999899755944438,3.720989160004906e-13,4.529115973405476e-13,left,0,1.2856660125875963e-11,symmetricInverseSquareRoot
10.0,1,0,2,0.08287304897588352,0.36983667591079705,2,2,,,4.1577890069990178e-16,4.3952688462010503e-16,left,0,3.6466221911750987e-16,symmetricInverseSquareRoot
10.0,1,1,4,0.040670167903692316,0.22118651496245623,4,4,1.0269320543628664,0.7416248690820911,3.248224519332515e-16,5.412657587666031e-16,left,0,4.788063095759321e-16,symmetricInverseSquareRoot
10.0,1,2,8,0.02048344289904546,0.14160848016042157,8,8,0.9895127200115758,0.6433557685763653,1.3898844018344465e-16,3.681174192434097e-16,left,0,3.06183085043201e-16,symmetricInverseSquareRoot
10.0,1,3,16,0.010668826080479234,0.09573270533927393,16,16,0.9410567855632838,0.5648238785747904,3.389381217439085e-16,2.3008076413243927e-16,left,0,2.6134151957979923e-16,symmetricInverseSquareRoot
10.0,1,4,32,0.0056466747275458785,0.06659300298768656,30,21,0.917928007832402,0.5236412800273164,4.571307182127023e-15,2.927423733417775e-13,left,0,5.240678586450093e-13,symmetricInverseSquareRoot
10.0,1,5,64,0.0029971672454472257,0.04686381032759021,38,24,0.9138019381762125,0.5068963401332289,1.5634581225161937e-14,3.1515488558810653e-13,left,0,6.775303633764557e-13,symmetricInverseSquareRoot
10.0,1,6,128,0.0015869791833914844,0.03311129268888453,42,25,0.9173163858906785,0.5011509236110987,1.8859440291199816e-14,8.760304546445136e-13,left,0,2.214756343094907e-12,symmetricInverseSquareRoot
10.0,1,7,256,0.0008369595878461008,0.02342003208704895,44,26,0.9230533344842129,0.4995802832637308,3.297624993748049e-14,8.892970365948087e-13,left,0,2.9382174268749144e-12,symmetricInverseSquareRoot
10.0,1,8,512,0.0004395709109779381,0.016569548280702333,45,27,0.9290620469524243,0.49920878011200953,7.071244273879684e-14,6.088259725301856e-13,left,0,2.461747931687428e-12,symmetricInverseSquareRoot
10.0,1,9,1024,0.0002299644789292119,0.011721692338089213,46,27,0.9346848827819242,0.49935339611650326,1.0262451407449423e-13,7.667092387369997e-13,left,0,4.12091828039042e-12,symmetricInverseSquareRoot
10.0,1,10,2048,0.00011988745663390694,0.008291055232608662,46,27,0.9397303119678144,0.49955324066394574,2.3756826369163957e-13,9.669888346137126e-13,left,0,7.098038693615492e-12,symmetricInverseSquareRoot
10.0,1,11,4096,6.230837103295927e-05,0.005863818076763971,46,28,0.9441828177601508,0.4997153854509446,5.130502904888563e-13,4.4227271416442804e-13,left,0,4.576298496035649e-12,symmetricInverseSquareRoot
100.0,1,0,2,0.08951820828641754,0.937969571530314,2,2,,,2.3396052744507523e-16,1.3913750722630127e-16,left,0,2.0926065736755736e-16,symmetricInverseSquareRoot
100.0,1,1,4,0.04496515217536964,0.4904347626109441,4,4,0.9933738097378494,0.9354798787116825,4.453003794849959e-16,4.683179028062068e-16,left,0,4.417331627777429e-16,symmetricInverseSquareRoot
100.0,1,2,8,0.02191954908318951,0.2578038091555712,8,8,1.036589230935898,0.9277876623678268,2.752451998166488e-16,3.43289166112195e-16,left,0,2.7689833900342416e-16,symmetricInverseSquareRoot
100.0,1,3,16,0.010574272364440827,0.14102913172103967,16,16,1.051659728078291,0.8702803761578458,1.8404864336789407e-16,4.640225727301153e-16,left,0,3.4971712503755645e-16,symmetricInverseSquareRoot
100.0,1,4,32,0.005117356611317927,0.08201607889090873,27,23,1.0470877136889343,0.7820145275245468,1.4326152220326181e-15,2.1391622453650896e-13,left,0,2.0702479438368515e-13,symmetricInverseSquareRoot
100.0,1,5,64,0.0025449890167324432,0.05132940179396111,28,23,1.0077393432456991,0.6761213243571528,5.466987805348588e-15,2.6301335132613574e-13,left,0,3.11185297169951e-13,symmetricInverseSquareRoot
100.0,1,6,128,0.0013131722373665117,0.034193507452102895,33,23,0.9546032757695331,0.586063030062699,7.797562859710987e-15,3.076370304137152e-13,left,0,3.8893573629320444e-13,symmetricInverseSquareRoot
100.0,1,7,256,0.0006927018383629327,0.02362197979423751,39,23,0.9227497466636765,0.5335925327658202,1.3749318472541526e-14,3.430445865316389e-13,left,0,4.649485890831584e-13,symmetricInverseSquareRoot
100.0,1,8,512,0.00036764023259649775,0.016581199013035695,45,24,0.9139398464525164,0.5105815500862796,1.4084804955851255e-14,4.961111601107031e-13,left,0,7.428373753995941e-13,symmetricInverseSquareRoot
100.0,1,9,1024,0.0001948640125056851,0.011706087057104386,49,25,0.9158269779446939,0.502289421180527,2.5950369904259027e-14,7.871988101285226e-13,left,0,1.5793179158023162e-12,symmetricInverseSquareRoot
100.0,1,10,2048,0.00010290495791191692,0.008278883609311763,52,26,0.92115518594549,0.4997507715638653,3.8771031389403615e-14,6.349200011887409e-13,left,0,1.9229741513088447e-12,symmetricInverseSquareRoot
100.0,1,11,4096,5.411626572461496e-05,0.005857225254441549,54,27,0.9271782971093037,0.499218858327443,5.956012036801359e-14,4.974170655571126e-13,left,0,1.2642298092633881e-12,symmetricInverseSquareRoot


==> simulations/ode/big_convergence_study_ode_hybrid_singular/results_p2.csv <==
mu,polDeg,ref,nt,L2err,Xerr,Gbpx,Gsymm,L2eoc,Xeoc,relresBPX,relresSym,bpxSide,gmresRestarts,relresSymOriginal,errorSolution
0.1,2,0,2,0.0390846833333631,0.15679445610984943,4,4,,,4.850380315013593e-16,4.834548718793323e-16,left,0,4.56144320413409e-16,symmetricInverseSquareRoot
0.1,2,1,4,0.0204536684829149,0.11103318099349073,8,8,0.9342437269944207,0.49788367610266115,6.573092804379645e-16,3.566417526786883e-16,left,0,5.1779984356848575e-16,symmetricInverseSquareRoot
0.1,2,2,8,0.010642809454891822,0.07855811456872501,16,16,0.9424805828667459,0.4991586640557558,1.124963501453425e-15,3.9147184045220277e-16,left,0,8.912435672228324e-16,symmetricInverseSquareRoot
0.1,2,3,16,0.005521668267222294,0.05556611222978073,32,22,0.94670291826005,0.4995550013188549,2.692710361819559e-15,3.913411955985733e-14,left,0,1.324093040453147e-13,symmetricInverseSquareRoot
0.1,2,4,32,0.002857628389245496,0.039297016054825794,40,25,0.950285897610856,0.4997855350954008,5.3436481296840735e-14,9.925070166515012e-13,left,0,4.727885279947362e-12,symmetricInverseSquareRoot
0.1,2,5,64,0.0014756791350415245,0.027788219188246477,45,25,0.9534392557153666,0.49994638610642833,8.12226255195355e-14,5.733790866318056e-13,left,0,3.6346980257903762e-12,symmetricInverseSquareRoot
0.1,2,6,128,0.0007605657349755135,0.019647874357764473,46,24,0.9562342132342905,0.5001001419454651,1.6236639251733595e-13,8.658374759301259e-13,left,0,7.327948009011096e-12,symmetricInverseSquareRoot
0.1,2,7,256,0.0003913202688913063,0.013893548309271116,47,24,0.9587231058512223,0.49995814025130075,2.105925145645757e-13,5.783236945278177e-13,left,0,6.720174668005785e-12,symmetricInverseSquareRoot
0.1,2,8,512,0.00020102849034562152,0.009824375583727184,48,23,0.9609498593972097,0.4999774792084001,1.995052518203996e-13,9.195143185885819e-13,left,0,1.435408104769687e-11,symmetricInverseSquareRoot
0.1,2,9,1024,0.00010312887383452303,0.006946940648865511,48,23,0.962951666459967,0.4999879439482864,4.209509697914471e-13,5.850383881792304e-13,left,0,1.2380793370043463e-11,symmetricInverseSquareRoot
10.0,2,0,2,0.032881089345755614,0.1828302089153814,4,4,,,1.6075343732966035e-16,2.430919327639751e-16,left,0,2.7843312094631113e-16,symmetricInverseSquareRoot
10.0,2,1,4,0.016404255525663904,0.11789054163166386,8,8,1.003187974578052,0.6330564902329475,2.9621836540867226e-16,2.3129558158406256e-16,left,0,1.823899198398439e-16,symmetricInverseSquareRoot
10.0,2,2,8,0.008396524236232439,0.08007455920758018,16,16,0.9662059724229659,0.5580321189898486,2.417141730513031e-16,4.0626866741820887e-16,left,0,3.808122987264369e-16,symmetricInverseSquareRoot
10.0,2,3,16,0.004363176373382607,0.055815974549627036,32,22,0.9444134507890887,0.5206658703801913,5.07365543730357e-16,6.022048356359836e-13,left,0,1.2033960006780757e-12,symmetricInverseSquareRoot
10.0,2,4,32,0.002280539087513203,0.039298187844393734,51,25,0.9360038955732873,0.5062152938454513,1.8391579540717334e-14,4.196348477539102e-13,left,0,9.332197058671878e-13,symmetricInverseSquareRoot
10.0,2,5,64,0.0011927734557017997,0.027761041536236614,62,26,0.9350548406427925,0.5014010912516338,1.9740931802376373e-14,6.625267237228224e-13,left,0,1.87512202895272e-12,symmetricInverseSquareRoot
10.0,2,6,128,0.0006228242231583041,0.01962911607330271,66,27,0.9374230964098541,0.5000664881526174,3.519085974911902e-14,5.600069700704606e-13,left,0,1.891128215261745e-12,symmetricInverseSquareRoot
10.0,2,7,256,0.0003244211992900497,0.013883787871970968,69,27,0.9409569599649017,0.4995939799246425,5.254291825110178e-14,7.198385595409107e-13,left,0,3.0975675310019594e-12,symmetricInverseSquareRoot
10.0,2,8,512,0.00016854886878173508,0.009819836550679402,71,27,0.9447011507989397,0.4996303112893168,9.57760900419513e-14,9.399042458637695e-13,left,0,5.450991955776445e-12,symmetricInverseSquareRoot
10.0,2,9,1024,8.735068574893536e-05,0.006944954068390269,73,28,0.9482760104693699,0.49973385861951813,1.4833474795103535e-13,4.4347069672935813e-13,left,0,3.572893671998303e-12,symmetricInverseSquareRoot
100.0,2,0,2,0.03626353030685004,0.3973901188657546,4,4,,,2.59922175201563e-16,1.8572798673533867e-16,left,0,1.7772528552367875e-16,symmetricInverseSquareRoot
100.0,2,1,4,0.01779284102047623,0.21066717251674544,8,8,1.0272224931970733,0.9155904784585496,2.701992234020942e-16,4.550563136733226e-16,left,0,2.6421219347578545e-16,symmetricInverseSquareRoot
100.0,2,2,8,0.008574762469884015,0.11565077204259648,16,16,1.0531282744079735,0.8651906249428213,2.9979468152913176e-16,4.103481301792399e-16,left,0,4.0137399578245493e-16,symmetricInverseSquareRoot
100.0,2,3,16,0.004142734031142409,0.06764725283171248,27,23,1.0495135072276949,0.7736716445412056,8.345298358211458e-15,2.1329166254909006e-13,left,0,2.2316979104345378e-13,symmetricInverseSquareRoot
100.0,2,4,32,0.0020463029819802513,0.0426396554500501,32,23,1.017563429600581,0.6658355668214262,3.786578212803021e-15,2.8089661248675043e-13,left,0,3.4433635058125557e-13,symmetricInverseSquareRoot
100.0,2,5,64,0.0010396449110778008,0.028564935137316998,43,23,0.9769289083120496,0.577950526456101,5.908059150723057e-15,3.2239684103868286e-13,left,0,4.1230185938464186e-13,symmetricInverseSquareRoot
100.0,2,6,128,0.0005382509569537583,0.01978910634702779,57,23,0.9497399780309392,0.5295387905532607,7.002938993117856e-15,5.967263696032254e-13,left,0,9.990914748908283e-13,symmetricInverseSquareRoot
100.0,2,7,256,0.0002810076727437821,0.013902869861725342,69,24,0.9376694564596848,0.5093237453792862,1.3099733173410162e-14,9.164660118369325e-13,left,0,1.7583077793812873e-12,symmetricInverseSquareRoot
100.0,2,8,512,0.00014699187186592558,0.009815004837353928,78,26,0.9348731415953875,0.5023218342102785,1.9042585905977895e-14,4.044677083133413e-13,left,0,1.066399360966333e-12,symmetricInverseSquareRoot
100.0,2,9,1024,7.68039669497017e-05,0.006939482792798177,84,27,0.936483647651826,0.500160837548633,2.757808584974528e-14,4.537694541973376e-13,left,0,1.0596812615577344e-12,symmetricInverseSquareRoot


==> simulations/ode/big_convergence_study_ode_hybrid_singular/results_p3.csv <==
mu,polDeg,ref,nt,L2err,Xerr,Gbpx,Gsymm,L2eoc,Xeoc,relresBPX,relresSym,bpxSide,gmresRestarts,relresSymOriginal,errorSolution
0.1,3,0,2,0.020532730022601742,0.11034364135697987,6,6,,,1.2785508007573438e-15,4.311343760956234e-16,left,0,6.140223135170238e-16,symmetricInverseSquareRoot
0.1,3,1,4,0.010639880233282266,0.07805931329888227,12,12,0.94844354890515,0.4993608192148885,1.5746050866890992e-15,7.158697947663138e-16,left,0,7.554083631236631e-16,symmetricInverseSquareRoot
0.1,3,2,8,0.005500048573067911,0.05520864199205691,24,18,0.9519656465749634,0.49967665667228717,2.1868811454927114e-15,3.6601955111930185e-14,left,0,1.296290342762331e-13,symmetricInverseSquareRoot
0.1,3,3,16,0.0028375238966295143,0.03904249719180977,44,22,0.9548118173689567,0.4998487826539478,1.0090714604357523e-14,7.655843224288599e-13,left,0,3.902612732303166e-12,symmetricInverseSquareRoot
0.1,3,4,32,0.0014612827809008927,0.027607599281455324,56,25,0.9573971532827934,0.49997989325119185,3.63498547624844e-14,5.783528635839594e-13,left,0,3.768917152302687e-12,symmetricInverseSquareRoot
0.1,3,5,64,0.0007513219677974287,0.019519910631428154,58,24,0.9597321982905881,0.5001189908370077,8.403644894450961e-14,8.76656788810052e-13,left,0,7.733057965542299e-12,symmetricInverseSquareRoot
0.1,3,6,128,0.00038572990348690326,0.013801827906900628,59,24,0.9618402912415739,0.5000870983463768,1.1712467472035588e-13,5.825360969455074e-13,left,0,6.9071744248847425e-12,symmetricInverseSquareRoot
0.1,3,7,256,0.00019777280710694834,0.009759488221060562,59,23,0.9637469189019549,0.49998194820601205,2.7488728566017296e-13,9.21422714032688e-13,left,0,1.49668122076539e-11,symmetricInverseSquareRoot
10.0,3,0,2,0.017612545554814348,0.1199473666030113,6,6,,,1.8378097688114609e-16,4.112192279769885e-16,left,0,4.461798526729613e-16,symmetricInverseSquareRoot
10.0,3,1,4,0.008823236654970026,0.08048919090464911,12,12,0.997223551831484,0.5755345259682064,5.369562283307518e-16,3.0901994569547427e-16,left,0,3.840749625580349e-16,symmetricInverseSquareRoot
10.0,3,2,8,0.004510401371917685,0.05577083602839101,24,22,0.9680521592814553,0.5292841553504848,5.913587644866803e-16,2.1429343199374276e-13,left,0,4.3863937834445053e-13,symmetricInverseSquareRoot
10.0,3,3,16,0.002331088848220728,0.039155952164116874,48,24,0.9522518287675245,0.5102792669898564,8.949630715359083e-16,7.357829252165979e-13,left,0,1.7662100586890218e-12,symmetricInverseSquareRoot
10.0,3,4,32,0.0012093671439795534,0.027621696434940567,70,26,0.94675170349999,0.5034297027951596,1.352599358865983e-14,5.537314985453403e-13,left,0,1.6787109223633086e-12,symmetricInverseSquareRoot
10.0,3,5,64,0.0006275776989404395,0.019516433860323694,84,27,0.9463862976110626,0.5011124673807507,2.3403028213549637e-14,5.246369816813276e-13,left,0,1.8573094247369072e-12,symmetricInverseSquareRoot
10.0,3,6,128,0.0003252725725632465,0.013797734088796832,90,27,0.9481449094002035,0.5002580984538744,3.7226349319457614e-14,7.205017403274732e-13,left,0,3.1169560261723134e-12,symmetricInverseSquareRoot
10.0,3,7,256,0.00016829549049658457,0.009757049734053416,93,27,0.9506526574991937,0.49991447495425384,6.967013553057541e-14,9.435112455016434e-13,left,0,5.724972196026026e-12,symmetricInverseSquareRoot
100.0,3,0,2,0.019403036458403182,0.2242977948723389,6,6,,,3.7306156239226705e-16,3.0965240624434793e-16,left,0,3.122523453852448e-16,symmetricInverseSquareRoot
100.0,3,1,4,0.009429938235624883,0.12234285503180031,12,12,1.040962216514831,0.8744855882267566,1.8942952816120944e-16,3.284087223111982e-16,left,0,3.5645647680062597e-16,symmetricInverseSquareRoot
100.0,3,2,8,0.004547190081327843,0.07050329517886013,24,22,1.052273008759892,0.7951672559759951,3.3967023661879983e-16,9.702191817966915e-13,left,0,1.0245488496660548e-12,symmetricInverseSquareRoot
100.0,3,3,16,0.0022122313399980677,0.04362116448847036,30,23,1.0394730521567885,0.6926624037357043,1.0391957371175305e-14,2.6971449195627493e-13,left,0,3.5550682318767363e-13,symmetricInverseSquareRoot
100.0,3,4,32,0.0010996229418938545,0.02880212299504433,42,23,1.0084933487971137,0.5988531277819362,8.602302427445583e-15,3.4980907852445965e-13,left,0,4.750760874997393e-13,symmetricInverseSquareRoot
100.0,3,5,64,0.0005589737035753624,0.019801744773040687,60,23,0.9761565923658395,0.5405476013902283,1.0264968399399116e-14,4.148197911478387e-13,left,0,6.17711337149573e-13,symmetricInverseSquareRoot
100.0,3,6,128,0.00028814915921291956,0.013861056912528024,80,24,0.955964604242066,0.5145902868868564,1.0997500054066325e-14,6.94120815588566e-13,left,0,1.3144293058798741e-12,symmetricInverseSquareRoot
100.0,3,7,256,0.00014938571363195977,0.009768374719651697,98,26,0.9477736262231014,0.504846818898624,1.3402327651248886e-14,3.3192048561752316e-13,left,0,8.12653460104604e-13,symmetricInverseSquareRoot


==> simulations/ode/big_convergence_study_ode_hybrid_singular/results_p5.csv <==
mu,polDeg,ref,nt,L2err,Xerr,Gbpx,Gsymm,L2eoc,Xeoc,relresBPX,relresSym,bpxSide,gmresRestarts,relresSymOriginal,errorSolution
0.1,5,0,2,0.008695039369185139,0.06923155673443694,10,10,,,1.8763419921181137e-15,5.48057392708196e-16,left,0,9.419802170624279e-16,symmetricInverseSquareRoot
0.1,5,1,4,0.004468416513716416,0.048957590460718285,20,16,0.9604288899794784,0.49989723398175684,6.205480804925905e-15,8.371992381663038e-15,left,0,2.909579787261228e-14,symmetricInverseSquareRoot
0.1,5,2,8,0.002293108384914983,0.03461874747190123,40,20,0.9624591235331417,0.4999790268129144,6.8586972454928895e-15,1.3044986315918794e-14,left,0,6.526090075388788e-14,symmetricInverseSquareRoot
0.1,5,3,16,0.0011753435302810735,0.024478017344833413,60,24,0.9642220558281153,0.5000668197825404,6.04196232908131e-14,2.0348259080075002e-13,left,0,1.7786710389980846e-12,symmetricInverseSquareRoot
0.1,5,4,32,0.0006017427343690981,0.01730615966882537,72,24,0.9658637680407823,0.5002010899250338,1.0110035190304234e-13,7.698132869763357e-13,left,0,8.678963503581019e-12,symmetricInverseSquareRoot
10.0,5,0,2,0.007608983847412014,0.07187660547671176,10,10,,,4.0577920900186076e-16,4.470776467524329e-16,left,0,8.573363394919551e-16,symmetricInverseSquareRoot
10.0,5,1,4,0.003843710635524114,0.04970502516668198,20,20,0.9852040694416871,0.5321305608607723,6.133323751314903e-16,3.9209682127110714e-16,left,0,8.099847074899799e-16,symmetricInverseSquareRoot
10.0,5,2,8,0.0019644814492287646,0.03482922567659801,40,25,0.9683511860217383,0.5130933160172438,1.3748158128325288e-15,2.8799086703998075e-13,left,0,8.199198733680301e-13,symmetricInverseSquareRoot
10.0,5,3,16,0.001009053393073431,0.024536083317771223,75,26,0.961146029103511,0.5053934285623535,2.3025209998844573e-14,5.458207320060872e-13,left,0,2.0784098222174583e-12,symmetricInverseSquareRoot
10.0,5,4,32,0.0005191022507413504,0.017321412904792433,105,27,0.9589118671185567,0.5023483554594022,2.7754896139023956e-14,5.319380517736572e-13,left,0,2.2940506607408226e-12,symmetricInverseSquareRoot
100.0,5,0,2,0.008250568684719852,0.10776962575359948,10,10,,,1.807596652744874e-16,3.3581524666937184e-16,left,0,5.432756498454074e-16,symmetricInverseSquareRoot
100.0,5,1,4,0.0039926454850365365,0.06262771869891635,20,20,1.0471485851522826,0.7830773872637823,2.812657020287003e-16,3.1383742913119263e-16,left,0,3.246864150643108e-16,symmetricInverseSquareRoot
100.0,5,2,8,0.0019350100782146095,0.03893827682023864,30,23,1.0450038974312903,0.6856122874922465,1.2585285628291767e-14,2.822980079669568e-13,left,0,3.914875166137997e-13,symmetricInverseSquareRoot
100.0,5,3,16,0.0009518913465226203,0.02572910963701639,43,23,1.023472268592376,0.5977875071766671,7.844209953578362e-15,3.6184419765113144e-13,left,0,4.827887630732236e-13,symmetricInverseSquareRoot
100.0,5,4,32,0.0004781328759586817,0.017659230769475887,66,23,0.9933852993229719,0.5429790320590401,1.2284542320317021e-14,4.072218578893055e-13,left,0,7.694553024105844e-13,symmetricInverseSquareRoot


==> simulations/ode/big_convergence_study_ode_hybrid_smooth/results_p1.csv <==
mu,polDeg,ref,nt,L2err,Xerr,Gbpx,Gsymm,L2eoc,Xeoc,relresBPX,relresSym,bpxSide,gmresRestarts,relresSymOriginal,errorSolution
0.1,1,0,2,0.09869686116848023,0.27129916954277516,2,2,,,2.410467415082842e-16,3.204098433886962e-16,left,0,3.4089157100685716e-16,symmetricInverseSquareRoot
0.1,1,1,4,0.01808226724262357,0.08911006089535697,4,4,2.448428622526249,1.606224399173523,2.244835673258194e-16,6.080914148227285e-16,left,0,3.8931896745031125e-16,symmetricInverseSquareRoot
0.1,1,2,8,0.004172946860431053,0.030679272003854202,8,8,2.115437127101072,1.5383240780209209,4.264722348099121e-16,5.320626887081805e-16,left,0,6.011355879393674e-16,symmetricInverseSquareRoot
0.1,1,3,16,0.0010226157719365502,0.010766325108283447,16,16,2.0288023668197237,1.5107383533107803,5.925319928265448e-16,4.009026245202921e-16,left,0,5.755409503587675e-16,symmetricInverseSquareRoot
0.1,1,4,32,0.0002543992230794445,0.0037986855694471205,30,26,2.007098012348858,1.5029536907439727,5.950362876453718e-15,5.274357849551581e-13,left,0,1.3098803874954225e-12,symmetricInverseSquareRoot
0.1,1,5,64,6.352292697146125e-05,0.0013422542295993972,34,28,2.0017449699566834,1.5008423490011817,7.605885970663414e-14,9.955970320843589e-13,left,0,3.642564459707751e-12,symmetricInverseSquareRoot
0.1,1,6,128,1.5876000050036295e-05,0.00047446372424746273,35,28,2.0004299176549067,1.5002882575906313,1.2482580392844348e-13,6.436172514879427e-13,left,0,3.2734705967091566e-12,symmetricInverseSquareRoot
0.1,1,7,256,3.968707728847737e-06,0.00016772264722744634,35,27,2.0001062463377774,1.5002202822460782,2.3744664953758594e-13,9.938232814873984e-13,left,0,7.0535323186038165e-12,symmetricInverseSquareRoot
0.1,1,8,512,9.92158823601575e-07,5.929764247263171e-05,35,27,2.0000263314333644,1.5000308530131419,4.150397886779392e-13,6.296937617117414e-13,left,0,6.2642788183774734e-12,symmetricInverseSquareRoot
0.1,1,9,1024,2.4803858133404293e-07,2.096469705094724e-05,35,26,2.000006540928475,1.5000127651707402,7.727597262011131e-13,9.686808748415553e-13,left,0,1.3511832824974194e-11,symmetricInverseSquareRoot
0.1,1,10,2048,6.200957537230943e-08,7.412110357804658e-06,200,26,2.0000016276941204,1.5000057160510103,2.1267212331308155e-13,6.151946483192701e-13,left,0,1.2021672024858246e-11,symmetricInverseSquareRoot
0.1,1,11,4096,1.550238948526678e-08,2.6205718599715866e-06,168,25,2.000000405549792,1.500002691237719,3.830971845223898e-13,9.602275577471115e-13,left,0,2.636915027310344e-11,symmetricInverseSquareRoot
10.0,1,0,2,0.07743172773074315,0.3608209876733136,2,2,,,4.208474973049617e-16,3.04258505260917e-16,left,0,2.6099853815376775e-16,symmetricInverseSquareRoot
10.0,1,1,4,0.017275716714120728,0.10412380365069555,4,4,2.16417926865455,1.7929833378923874,3.032939245432094e-16,2.707281098359865e-16,left,0,2.08057915765917e-16,symmetricInverseSquareRoot
10.0,1,2,8,0.004133661210459559,0.033311640742181924,8,8,2.063253507352075,1.6442015997432207,4.0648146271139267e-16,2.2487408126086626e-16,left,0,2.527395931426708e-16,symmetricInverseSquareRoot
10.0,1,3,16,0.0010205092984354393,0.011234532426014443,16,16,2.018130824545832,1.5680863329929564,2.9223269900251534e-16,3.2615377971986927e-16,left,0,3.495858604120631e-16,symmetricInverseSquareRoot
10.0,1,4,32,0.00025428070916799143,0.0038820117981186774,30,20,2.0047954054182493,1.5330636739556016,9.46244343597421e-16,8.553877618130345e-13,left,0,1.522007857066468e-12,symmetricInverseSquareRoot
10.0,1,5,64,6.351603951813054e-05,0.001357049879832516,37,23,2.0012291545781764,1.5163307531188182,1.3081657390246992e-14,9.053445748488943e-13,left,0,1.9949684141487978e-12,symmetricInverseSquareRoot
10.0,1,6,128,1.5875590849692926e-05,0.0004770858904454157,40,25,2.000310671039798,1.5081528243960962,3.402797598817804e-14,7.817605652615846e-13,left,0,2.1552546378898363e-12,symmetricInverseSquareRoot
10.0,1,7,256,3.968683046288273e-06,0.00016818684711693,42,26,2.0000780332894474,1.5041841345442841,6.175931553011023e-14,8.563728142695015e-13,left,0,3.0220092672550445e-12,symmetricInverseSquareRoot
10.0,1,8,512,9.921573190385034e-07,5.937975853017955e-05,44,27,2.0000195466432196,1.5020217538107652,5.6116096696379896e-14,6.326378079450201e-13,left,0,3.0197387047502804e-12,symmetricInverseSquareRoot
10.0,1,9,1024,2.480384889418546e-07,2.0979218312356572e-05,44,27,2.0000048905376664,1.5010103026037562,1.6203886959168872e-13,8.784261052092852e-13,left,0,5.7444580134174495e-12,symmetricInverseSquareRoot
10.0,1,10,2048,6.200956966895313e-08,7.414677828748401e-06,45,28,2.0000012229952944,1.5005050105901308,1.7869826526648596e-13,4.2128072657434893e-13,left,0,3.4748056971604644e-12,symmetricInverseSquareRoot
10.0,1,11,4096,1.5502389132282797e-08,2.6210257689583e-06,45,28,2.000000305706975,1.5002524704798113,4.3107925779497143e-13,4.677698335345689e-13,left,0,5.216645301139915e-12,symmetricInverseSquareRoot
100.0,1,0,2,0.07980380226339256,0.8427481553754731,2,2,,,3.605022878565308e-16,2.68626173594998e-16,left,0,2.2357402796543614e-16,symmetricInverseSquareRoot
100.0,1,1,4,0.017317977432154068,0.19463155833944862,4,4,2.2041870380494135,2.1143559109814163,1.794559654826287e-16,1.5222804195549176e-16,left,0,1.3970627965171316e-16,symmetricInverseSquareRoot
100.0,1,2,8,0.004133982023360641,0.051459780527476996,8,8,2.066666427120282,1.9192284442313032,2.1848168063085808e-16,3.7232676818879688e-16,left,0,3.35303125425533e-16,symmetricInverseSquareRoot
100.0,1,3,16,0.0010204763031776039,0.014830371458384608,16,16,2.0182894337568222,1.7948905704577325,2.543850646385015e-16,2.9815749808983944e-16,left,0,2.531506879312424e-16,symmetricInverseSquareRoot
100.0,1,4,32,0.0002542775103888674,0.004570462609842691,27,23,2.004766908042495,1.6981426301592075,1.3776197797659417e-15,2.1185977855560672e-13,left,0,1.9846284522162032e-13,symmetricInverseSquareRoot
100.0,1,5,64,6.351583545672561e-05,0.0014848121722918902,28,23,2.0012156408016226,1.6220597557095022,3.939849055000523e-15,2.787094741099858e-13,left,0,3.2457208134683126e-13,symmetricInverseSquareRoot
100.0,1,6,128,1.5875579030753273e-05,0.000500293910585288,33,23,2.0003071100552834,1.5694326451124185,3.715355129973498e-15,3.2983335550174853e-13,left,0,4.135928027329574e-13,symmetricInverseSquareRoot
100.0,1,7,256,3.968682359279027e-06,0.00017234951405893398,39,23,2.000077208983884,1.5374386614040543,6.7319619391225984e-15,3.617462478663409e-13,left,0,4.810361905578991e-13,symmetricInverseSquareRoot
100.0,1,8,512,9.92157278050493e-07,6.0121124140763074e-05,44,24,2.000019356502334,1.51939334098415,1.4277131047455972e-14,5.242764422231026e-13,left,0,7.833609495204166e-13,symmetricInverseSquareRoot
100.0,1,9,1024,2.480384864489658e-07,2.1110771638254757e-05,48,25,2.0000048454367154,1.5098926720664763,3.059348769338448e-14,8.21915291845138e-13,left,0,1.7206199530614318e-12,symmetricInverseSquareRoot
100.0,1,10,2048,6.200956951654982e-08,7.437977823863533e-06,51,26,2.000001212041383,1.5049969611441034,4.9201450962783504e-14,6.305318239381697e-13,left,0,1.8564701206583787e-12,symmetricInverseSquareRoot
100.0,1,11,4096,1.550238912781611e-08,2.6251486144104853e-06,53,27,2.0000003025768898,1.5025113479327736,8.048074348449218e-14,5.231288383290067e-13,left,0,1.347669220055145e-12,symmetricInverseSquareRoot


==> simulations/ode/big_convergence_study_ode_hybrid_smooth/results_p2.csv <==
mu,polDeg,ref,nt,L2err,Xerr,Gbpx,Gsymm,L2eoc,Xeoc,relresBPX,relresSym,bpxSide,gmresRestarts,relresSymOriginal,errorSolution
0.1,2,0,2,0.012699402644612206,0.04738928406967038,4,4,,,3.1542946595266647e-16,5.813273702230613e-16,left,0,4.927646537913457e-16,symmetricInverseSquareRoot
0.1,2,1,4,0.002253323124411155,0.010570470561757183,8,8,2.4946345223743465,2.164521263644034,4.578259102621987e-16,6.522914509890842e-16,left,0,8.72600021802062e-16,symmetricInverseSquareRoot
0.1,2,2,8,0.0003275288721980921,0.0021671703962434915,16,16,2.782360216254386,2.2861551055291405,9.19638126784655e-16,5.080307580509709e-16,left,0,8.737842525974067e-16,symmetricInverseSquareRoot
0.1,2,3,16,4.2530476464853365e-05,0.00041124661146520566,32,22,2.9450531656082353,2.3977368947498845,2.1422947671813174e-15,8.222487291635416e-13,left,0,2.2255237223809124e-12,symmetricInverseSquareRoot
0.1,2,4,32,5.3316821710186414e-06,7.490330790265392e-05,40,28,2.995834330381478,2.456902453630797,3.277440149581012e-14,6.293105007132808e-13,left,0,2.4129878995584675e-12,symmetricInverseSquareRoot
0.1,2,5,64,6.637200716216317e-07,1.3411578422930925e-05,44,28,3.005943973253798,2.4815503932791945,1.1257127644116015e-13,5.355118039861263e-13,left,0,2.8042957405385147e-12,symmetricInverseSquareRoot
0.1,2,6,128,8.262753409627401e-08,2.3845520564545926e-06,46,27,3.0058803852744735,2.4916888563088935,1.1760731810892456e-13,8.196274406810339e-13,left,0,6.062296671639303e-12,symmetricInverseSquareRoot
0.1,2,7,256,1.0299057333736561e-08,4.22681982500662e-07,46,27,3.0041103187025437,2.49607375653167,3.031928200347387e-13,5.172261239444819e-13,left,0,5.32506515043759e-12,symmetricInverseSquareRoot
0.1,2,8,512,1.285093338608363e-09,7.481899053332558e-08,47,26,3.002567240641467,2.4980962103623887,3.246636217901973e-13,7.983318684327758e-13,left,0,1.163537555326777e-11,symmetricInverseSquareRoot
0.1,2,9,1024,1.6046738078964954e-10,1.3234859651727466e-08,47,26,3.001521182125282,2.4990616050661205,6.955907324991764e-13,5.11347821439718e-13,left,0,1.0266090443241342e-11,symmetricInverseSquareRoot
10.0,2,0,2,0.01084954054397552,0.056231224812631465,4,4,,,2.71803782796473e-16,6.635651409963477e-16,left,0,6.87615224229236e-16,symmetricInverseSquareRoot
10.0,2,1,4,0.0018047491693128994,0.010990248143235038,8,8,2.5877637036691823,2.3551475110621998,3.297656545409266e-16,3.5018287280183764e-16,left,0,3.185984573575229e-16,symmetricInverseSquareRoot
10.0,2,2,8,0.0002727849323800572,0.0021344028682422464,16,16,2.7259624773797695,2.3643195450699337,3.891782918929386e-16,3.8389601321902454e-16,left,0,5.664320373435015e-16,symmetricInverseSquareRoot
10.0,2,3,16,3.7986248181525575e-05,0.00040307533393953713,32,22,2.8442148251570467,2.4047111045899023,3.9843373306696076e-16,6.680233369555568e-13,left,0,1.2384575183619296e-12,symmetricInverseSquareRoot
10.0,2,4,32,5.012521539909477e-06,7.392155189018501e-05,50,24,2.9218687909402137,2.446982550893059,1.0860232760762793e-14,9.871550792567633e-13,left,0,2.1858250070341607e-12,symmetricInverseSquareRoot
10.0,2,5,64,6.427468435490698e-07,1.3313935795407093e-05,60,26,2.9632140058688075,2.473057928452731,2.194992346903875e-14,6.104979708633081e-13,left,0,1.8236980623297657e-12,symmetricInverseSquareRoot
10.0,2,6,128,8.128661437037087e-08,2.375486415250738e-06,64,27,2.983160914688938,2.486642254679083,3.2917581654404954e-14,5.623624318979995e-13,left,0,2.116013746897952e-12,symmetricInverseSquareRoot
10.0,2,7,256,1.0214349598058293e-08,4.218632466169219e-07,67,27,2.992420457443656,2.4933756480929175,4.2687504030973507e-14,8.47116013737162e-13,left,0,4.370112678577214e-12,symmetricInverseSquareRoot
10.0,2,8,512,1.2797716464194808e-09,7.47458820249988e-08,69,28,2.9966390291325165,2.496709398980695,7.660216890920396e-14,4.1845355127091493e-13,left,0,2.806079464138352e-12,symmetricInverseSquareRoot
10.0,2,9,1024,1.6013454871623497e-10,1.3228363312702507e-08,71,28,2.9985299035008315,2.498359524763286,1.2073491871263906e-13,4.694827724082549e-13,left,0,4.115138275017574e-12,symmetricInverseSquareRoot
100.0,2,0,2,0.01074591715207879,0.1169396630199105,4,4,,,1.1364419560026445e-16,1.691437823254239e-16,left,0,1.5033713975214024e-16,symmetricInverseSquareRoot
100.0,2,1,4,0.0016683815265912535,0.01911735638347365,8,8,2.6872674723578562,2.6128093978968505,7.443098619839281e-16,3.8738871228332984e-16,left,0,3.901188608000234e-16,symmetricInverseSquareRoot
100.0,2,2,8,0.00023027678669643777,0.002864729190930014,16,16,2.857008351847224,2.7384123666265276,2.805508900718529e-16,3.46246947759016e-16,left,0,2.8187022454778286e-16,symmetricInverseSquareRoot
100.0,2,3,16,3.0226618921857692e-05,0.00043134033129484486,27,23,2.929477469361442,2.7315002415979963,7.642603825424829e-15,2.1122724468030235e-13,left,0,2.185979221460835e-13,symmetricInverseSquareRoot
100.0,2,4,32,4.103803312853397e-06,7.188381159312208e-05,31,23,2.880786119328498,2.5850878036526415,4.3144861902681026e-15,3.0116126944837987e-13,left,0,3.652966311735853e-13,symmetricInverseSquareRoot
100.0,2,5,64,5.625626266871965e-07,1.2804189225923469e-05,42,23,2.8668759702159,2.48905100592397,5.00445992673579e-15,3.459763512334235e-13,left,0,4.40580730374762e-13,symmetricInverseSquareRoot
100.0,2,6,128,7.527331868288957e-08,2.3117409576663177e-06,55,23,2.9018032276128904,2.4695642522436647,8.454406657633714e-15,5.607918235377622e-13,left,0,9.050705892379088e-13,symmetricInverseSquareRoot
100.0,2,7,256,9.801539798830095e-09,4.152940991948478e-07,67,24,2.9410582628984745,2.476774467432596,1.1930030603282162e-14,8.836074280165395e-13,left,0,1.6451520646386168e-12,symmetricInverseSquareRoot
100.0,2,8,512,1.2527130174031237e-09,7.412145193295897e-08,76,26,2.967952463877714,2.4861703259503796,1.6359467268260586e-14,4.0728631173948807e-13,left,0,1.0139573315625732e-12,symmetricInverseSquareRoot
100.0,2,9,1024,1.584019112050687e-10,1.3171167313654384e-08,81,27,2.9833942996153078,2.492507929784612,2.955322191695838e-14,4.68063029805246e-13,left,0,1.1797753316120339e-12,symmetricInverseSquareRoot


==> simulations/ode/big_convergence_study_ode_hybrid_smooth/results_p3.csv <==
mu,polDeg,ref,nt,L2err,Xerr,Gbpx,Gsymm,L2eoc,Xeoc,relresBPX,relresSym,bpxSide,gmresRestarts,relresSymOriginal,errorSolution
0.1,3,0,2,0.0011367168911201027,0.005191409763090827,6,6,,,7.609345262612642e-16,2.8091204501515174e-16,left,0,3.385232283984956e-16,symmetricInverseSquareRoot
0.1,3,1,4,5.890915554603386e-05,0.0004333929822662632,12,12,4.270237301106808,3.5823786677315628,1.4637360268726603e-15,4.593155878443756e-16,left,0,8.532989921550779e-16,symmetricInverseSquareRoot
0.1,3,2,8,3.510247841304398e-06,3.740284816096147e-05,24,18,4.06884707150333,3.534455754628765,2.590828826654024e-15,6.071187645297571e-13,left,0,1.5716906030795194e-12,symmetricInverseSquareRoot
0.1,3,3,16,2.1682230692403187e-07,3.283750550653141e-06,43,24,4.01698780017768,3.509731690582836,6.780526600074925e-14,3.305128093032903e-13,left,0,1.288589234156329e-12,symmetricInverseSquareRoot
0.1,3,4,32,1.35122851629984e-08,2.8971636351000634e-07,54,28,4.0041696051306435,3.5026314602044932,7.94408573810502e-14,5.39397404828922e-13,left,0,2.9174727865238357e-12,symmetricInverseSquareRoot
0.1,3,5,64,8.439168319121644e-10,2.5593842865074703e-08,56,27,4.001027041757651,3.5007724853961526,1.5757978532870017e-13,8.285853189414881e-13,left,0,6.237178302669586e-12,symmetricInverseSquareRoot
0.1,3,6,128,5.2735532760870186e-11,2.2617855724667173e-09,57,27,4.0002535577360625,3.5002627145705527,2.3737250918602595e-13,5.227452116958327e-13,left,0,5.559888190945721e-12,symmetricInverseSquareRoot
0.1,3,7,256,3.2963730756791587e-12,1.9991062926782325e-10,58,26,3.999823927675028,3.5000350743040074,3.296499084403072e-13,8.05617572127303e-13,left,0,1.178923525703779e-11,symmetricInverseSquareRoot
10.0,3,0,2,0.0009978697835872556,0.005814915081202157,6,6,,,3.7614057990336634e-16,3.80264726358139e-16,left,0,4.905056406813054e-16,symmetricInverseSquareRoot
10.0,3,1,4,5.781903391805725e-05,0.0004638877105207406,12,12,4.109235155685852,3.6479105918719714,4.8010142977197e-16,2.8052266373871794e-16,left,0,3.6791904345050545e-16,symmetricInverseSquareRoot
10.0,3,2,8,3.4985986863218924e-06,3.877761404798831e-05,24,22,4.046695411437045,3.580479682751813,4.9049521503515505e-16,1.656652634948954e-13,left,0,3.3557596443723504e-13,symmetricInverseSquareRoot
10.0,3,3,16,2.1665563078711427e-07,3.3446273243961625e-06,48,24,4.013301549645519,3.5353066660139567,9.365021130226035e-16,6.80625695800775e-13,left,0,1.6730673241710811e-12,symmetricInverseSquareRoot
10.0,3,4,32,1.3509091160885502e-08,2.9240770787582355e-07,69,26,4.003401207994201,3.5157922209214325,1.538208636902782e-14,5.207337076843339e-13,left,0,1.6038668219699915e-12,symmetricInverseSquareRoot
10.0,3,5,64,8.438398411831776e-10,2.5712820777841362e-08,83,27,4.000817604002156,3.507421549096119,2.2532309244354314e-14,5.317245665670013e-13,left,0,2.018420941406545e-12,symmetricInverseSquareRoot
10.0,3,6,128,5.27342141479716e-11,2.2670432616280988e-09,89,27,4.000158008298491,3.5036040598913876,3.59614808186721e-14,8.329322409758761e-13,left,0,4.455493989078974e-12,symmetricInverseSquareRoot
10.0,3,7,256,3.299070483123409e-12,2.0014474402200403e-10,92,28,3.998607785517565,3.501696287174951,6.27326729509167e-14,4.1700686565334266e-13,left,0,2.9890765659464117e-12,symmetricInverseSquareRoot
100.0,3,0,2,0.0009479352118945552,0.01074620098322756,6,6,,,4.644320429468248e-16,2.0390337157175465e-16,left,0,2.322238804598538e-16,symmetricInverseSquareRoot
100.0,3,1,4,5.560571246187268e-05,0.0007027533120102834,12,12,4.091483453263537,3.934664567603697,2.410139666088339e-16,3.7472078257582325e-16,left,0,3.148694213795437e-16,symmetricInverseSquareRoot
100.0,3,2,8,3.4013212230830918e-06,5.041411279331867e-05,24,22,4.031065934191206,3.80111878829922,3.4378655081500725e-16,9.633336440357186e-13,left,0,9.363034092139458e-13,symmetricInverseSquareRoot
100.0,3,3,16,2.1309814038166097e-07,3.889766212287074e-06,30,23,3.9965053530859915,3.6960723022719635,3.794787669839666e-15,2.8995259723024053e-13,left,0,3.8056358828216333e-13,symmetricInverseSquareRoot
100.0,3,4,32,1.3417793584232058e-08,3.1685208436569173e-07,41,23,3.9892986433301867,3.6178020358746052,6.742747344741439e-15,3.7839162917398113e-13,left,0,5.119859775253243e-13,symmetricInverseSquareRoot
100.0,3,5,64,8.419325450015864e-10,2.6793587551974975e-08,58,23,3.9942989944244256,3.5638498359220807,1.0966385896569782e-14,4.210797620458336e-13,left,0,6.106784809777918e-13,symmetricInverseSquareRoot
100.0,3,6,128,5.269693583136951e-11,2.314815429664364e-09,77,24,3.997913669258752,3.5329186942766433,1.4453087429286887e-14,7.053800766146077e-13,left,0,1.2446290855785093e-12,symmetricInverseSquareRoot
100.0,3,7,256,3.3036311367609452e-12,2.0228623975434856e-10,94,26,3.995594557554333,3.516427074716615,1.7643797822226215e-14,3.382539755189365e-13,left,0,7.925632979641517e-13,symmetricInverseSquareRoot


==> simulations/ode/big_convergence_study_ode_hybrid_smooth/results_p5.csv <==
mu,polDeg,ref,nt,L2err,Xerr,Gbpx,Gsymm,L2eoc,Xeoc,relresBPX,relresSym,bpxSide,gmresRestarts,relresSymOriginal,errorSolution
0.1,5,0,2,5.59868948145303e-06,3.348714558722163e-05,10,10,,,1.996154905634305e-15,5.356170794328598e-16,left,0,1.0283505626471093e-15,symmetricInverseSquareRoot
0.1,5,1,4,7.653200584419145e-08,7.045414929895534e-07,20,16,6.192882144184395,5.570778922541223,3.576721677567996e-15,1.5577903683578035e-13,left,0,4.208489724576385e-13,symmetricInverseSquareRoot
0.1,5,2,8,1.1525773963215224e-09,1.5231467239995836e-08,40,20,6.053127675138947,5.531557846792083,6.7095329602098175e-15,2.8481937342253435e-13,left,0,1.2036991147729672e-12,symmetricInverseSquareRoot
0.1,5,3,16,1.7841300017515492e-11,3.3444460416891466e-10,60,26,6.013499079624858,5.50914384298694,3.789851838523383e-14,1.694806305839213e-13,left,0,1.1119471164029383e-12,symmetricInverseSquareRoot
0.1,5,4,32,2.8442140474683235e-13,7.43522418330671e-12,71,27,5.971046889569211,5.491247216827904,1.2223315195531648e-13,7.172416888475343e-13,left,0,7.1246747636998114e-12,symmetricInverseSquareRoot
10.0,5,0,2,5.16485949179067e-06,3.579610981882713e-05,10,10,,,5.091368087314532e-16,6.381060751356818e-16,left,0,6.812461667473733e-16,symmetricInverseSquareRoot
10.0,5,1,4,7.56401691239485e-08,7.343745453447497e-07,20,20,6.0934327023662815,5.607142945945226,6.312191188812461e-16,5.326317539396633e-16,left,0,6.044992626603011e-16,symmetricInverseSquareRoot
10.0,5,2,8,1.1499923903232338e-09,1.5571223307927157e-08,40,25,6.039456369236335,5.559561858257921,1.38185832429096e-15,2.5944285711474477e-13,left,0,7.639121494125857e-13,symmetricInverseSquareRoot
10.0,5,3,16,1.7836369106506675e-11,3.3821501396181685e-10,74,26,6.01065854418077,5.524797774838781,1.1055201711044234e-14,5.502549377534317e-13,left,0,2.1772235291103476e-12,symmetricInverseSquareRoot
10.0,5,4,32,3.4768967073429847e-13,7.633505481836884e-12,102,27,5.680877942335662,5.469451166648205,3.2084620354922666e-14,5.626088361862185e-13,left,0,2.6134523768547442e-12,symmetricInverseSquareRoot
100.0,5,0,2,4.777195447164223e-06,5.744568708495697e-05,10,10,,,2.3595052914983964e-16,4.316260138106165e-16,left,0,3.531419039611848e-16,symmetricInverseSquareRoot
100.0,5,1,4,7.219308456149359e-08,9.967716213956129e-07,20,20,6.048159445383816,5.848791777187604,2.5018425420418e-16,3.7472057907965777e-16,left,0,3.711066141627067e-16,symmetricInverseSquareRoot
100.0,5,2,8,1.1228394004296472e-09,1.8659905575566067e-08,30,23,6.00663714758875,5.739249403798283,4.549053481195878e-15,3.121647647813808e-13,left,0,4.251556759719784e-13,symmetricInverseSquareRoot
100.0,5,3,16,1.7657621763023434e-11,3.728181875254903e-10,42,23,5.9907167387491205,5.64532563353451,7.753074074423327e-15,3.9297665783336647e-13,left,0,5.253562059539736e-13,symmetricInverseSquareRoot
100.0,5,4,32,4.3932760142652606e-13,9.135273916799049e-12,64,23,5.3288500930201925,5.3508804437565685,1.3480894528744878e-14,4.1414150301900067e-13,left,0,7.289713030320164e-13,symmetricInverseSquareRoot


==> simulations/ode/gmres_iterations_symmetric_pol1.csv <==
mu,sPrec,hybPrec,hilbPrec,standard,hyb,hilb
0.01,140,27,5,200,135,59
0.011768119524349984,140,27,5,200,135,59
0.013848863713938732,140,27,5,200,135,59
0.016297508346206444,140,27,5,200,135,59
0.019179102616724886,140,27,5,200,135,59
0.022570197196339202,140,27,5,200,135,59
0.026560877829466867,140,27,5,200,135,59
0.031257158496882355,140,27,5,200,135,59
0.03678379771828634,140,27,5,200,135,59
0.04328761281083057,140,27,6,200,135,59
0.0509413801481638,140,27,6,200,135,59
0.05994842503189409,140,27,6,200,135,59
0.07054802310718641,140,27,6,200,135,59
0.08302175681319744,140,27,6,200,135,59
0.09770099572992251,140,27,6,200,135,59
0.11497569953977356,140,27,7,200,135,59
0.1353047774579807,140,27,7,200,135,59
0.1592282793341092,140,27,7,200,135,59
0.1873817422860384,140,27,7,200,135,59
0.22051307399030456,140,27,7,200,135,59
0.25950242113997357,140,27,8,200,134,59
0.30538555088334157,140,27,8,200,134,59
0.35938136638046275,140,27,8,200,134,59
0.4229242874389499,140,27,9,200,134,59
0.49770235643321087,140,27,9,200,134,59
0.5857020818056664,142,27,9,200,134,59
0.6892612104349695,142,27,10,200,134,59
0.8111308307896868,142,27,10,200,133,58
0.9545484566618337,142,27,10,200,133,58
1.1233240329780276,142,27,11,200,133,58
1.3219411484660286,142,27,11,200,132,58
1.5556761439304723,144,27,12,200,132,58
1.8307382802953678,144,27,12,200,131,57
2.154434690031882,144,27,13,200,131,57
2.5353644939701114,146,27,14,200,130,55
2.983647240283337,146,27,14,200,129,55
3.511191734215131,146,27,15,200,128,56
4.132012400115334,148,27,16,200,127,56
4.862601580065354,148,27,17,200,125,56
5.722367659350215,150,27,18,200,124,57
6.7341506577508214,150,27,19,200,121,57
7.92482898353917,152,27,20,200,119,58
9.326033468832199,154,27,21,200,115,58
10.974987654930557,154,27,22,200,107,59
12.91549665014884,156,27,24,200,105,59
15.199110829529332,158,27,25,200,97,60
17.886495290574352,160,26,27,200,88,60
21.049041445120196,160,26,29,200,81,61
24.77076355991709,162,25,31,200,74,62
29.150530628251758,164,25,33,200,68,62
34.30469286314916,164,24,35,200,63,63
40.37017258596554,166,24,37,200,58,64
47.50810162102793,166,23,40,200,53,64
55.90810182512222,166,23,42,200,48,65
65.79332246575676,164,23,45,200,44,66
77.4263682681127,162,23,48,186,40,66
91.11627561154887,152,23,51,159,37,67
107.22672220103232,131,24,54,137,34,67
126.1856883066021,112,25,57,118,32,68
148.49682622544634,95,26,60,102,30,68
174.7528400007683,81,27,63,88,29,69
205.65123083486515,69,28,66,77,28,70
242.01282647943833,59,28,68,67,28,71
284.8035868435799,50,29,71,59,28,73
335.1602650938841,43,29,74,52,29,75
394.4206059437656,38,29,76,47,30,79
464.1588833612773,33,30,79,42,31,84
546.2277217684338,29,30,82,39,32,91
642.807311728432,26,30,85,36,33,99
756.463327554629,23,30,88,33,35,110
890.2150854450374,21,30,92,31,37,123
1047.6157527896642,19,30,97,29,38,139
1232.8467394420659,17,30,103,28,40,157
1450.8287784959402,16,31,110,27,42,177
1707.3526474706887,14,31,119,26,44,193
2009.2330025650458,13,31,124,25,46,200
2364.4894126454074,13,31,124,24,47,200
2782.559402207126,12,31,124,24,49,200
3274.549162877725,11,31,124,23,50,200
3853.5285937105273,10,31,122,23,52,200
4534.878508128582,10,31,122,22,53,200
5336.699231206302,9,31,120,22,54,200
6280.291441834246,9,31,120,22,55,200
7390.722033525775,8,31,118,22,56,200
8697.490026177835,8,31,118,21,56,200
10235.310218990247,8,31,116,21,57,200
12045.035402587811,7,31,116,21,57,200
14174.741629268048,7,31,116,21,58,200
16681.005372000593,7,31,114,21,58,200
19630.406500402685,7,31,114,21,59,200
23101.29700083158,6,31,114,21,59,200
27185.8824273294,6,31,114,21,59,200
31992.671377973846,6,31,114,21,59,200
37649.35806792464,6,31,112,21,60,200
44306.21457583878,6,31,112,21,60,200
52140.082879996844,5,31,112,21,60,200
61359.07273413163,5,31,112,21,60,200
72208.09018385457,5,31,112,21,60,200
84975.34359086439,5,31,112,21,60,200
100000.0,5,31,112,21,60,200

